When Waiting is not an Option : Learning Options with a Deliberation Cost

Recent work has shown that temporally extended actions (options) can be learned fully end-to-end as opposed to being specified in advance. While the problem of "how" to learn options is increasingly well understood, the question of "what" good options should be has remained elusive. We formulate our answer to what "good" options should be in the bounded rationality framework (Simon, 1957) through the notion of deliberation cost. We then derive practical gradient-based learning algorithms to implement this objective. Our results in the Arcade Learning Environment (ALE) show increased performance and interpretability.

==> When Waiting is not an Option %3A Learning Options with a Deliberation Cost/delibcost.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'delibcost.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%%
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{251.30654297bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27195448)%
    \put(0.69263741,0.23962742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{delibcost.pdf}}%
    \put(0.43633422,-0.01121048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{delibcost.pdf}}%
    \put(-0.00143251,0.14497329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Base MDP + Options}}}%
    \put(0.05833327,0.03132084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Deliberation Costs}}}%
    \put(0.36518094,0.08837833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.41671625,0.09321717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{}}%
    \put(0.51005754,0.12485178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{}}%
    \put(0.57873193,0.10098099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{}}%
    \put(0.6763214,0.06377063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{}}%
    \put(0.87202825,0.10986424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{}}%
    \put(0.9337982,0.11962441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{}}%
  \end{picture}%
\endgroup%

